The SAMI Galaxy Survey: a new method to estimate molecular gas surface densities from star formation rates

Stars form in cold molecular clouds. However, molecular gas is difficult to observe because the most abundant molecule (H2) lacks a permanent dipole moment. Rotational transitions of CO are often used as a tracer of H2, but CO is much less abundant and the conversion from CO intensity to H2 mass is often highly uncertain. Here we present a new method for estimating the column density of cold molecular gas (Sigma_gas) using optical spectroscopy. We utilise the spatially resolved H-alpha maps of flux and velocity dispersion from the Sydney-AAO Multi-object Integral-field spectrograph (SAMI) Galaxy Survey. We derive maps of Sigma_gas by inverting the multi-freefall star formation relation, which connects the star formation rate surface density (Sigma_SFR) with Sigma_gas and the turbulent Mach number (Mach). Based on the measured range of Sigma_SFR = 0.005-1.5 M_sol/yr/kpc^2 and Mach = 18-130, we predict Sigma_gas = 7-200 M_sol/pc^2 in the star-forming regions of our sample of 260 SAMI galaxies. These values are close to previously measured Sigma_gas obtained directly with unresolved CO observations of similar galaxies at low redshift. We classify each galaxy in our sample as 'Star-forming' (219) or 'Composite/AGN/Shock' (41), and find that in Composite/AGN/Shock galaxies the average Sigma_SFR, Mach, and Sigma_gas are enhanced by factors of 2.0, 1.6, and 1.3, respectively, compared to Star-forming galaxies. We compare our predictions of Sigma_gas with those obtained by inverting the Kennicutt-Schmidt relation and find that our new method is a factor of two more accurate in predicting Sigma_gas, with an average deviation of 32% from the actual Sigma_gas.

==> LATEX_TABLE_AGN_BS2_MOL_V_DISP.TXT <==
\hline
GAMA & redshift & $\varepsilon$ & $N_\mathrm{spax}$ & $L_\mathrm{spax}$ & $\sigsfr$ & $\mathcal{M}$ & $\rho$ & $\mathrm{t_{ff}}$ & $\gastmff$ & $\gastff$ & $\siggas$ \\
ID   & & & & [$\mathrm{pc}$] & $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & & $[\mathrm{10^{-24}\,g\,cm^{-3}}]$ & [Myr]& $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & $\mathrm{[M_{\odot}\,pc^{-2}]}$ \\
\hline
$69740$ & $0.013$ & $0.45$ & $221$ & $140$ & $0.13\pm0.03$ & $63\pm45$ & $15\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $28\pm6\phantom{0}$ & $2.4\pm1.4$ & $41\pm26$ \\
$78531$ & $0.055$ & $0.23$ & $12$ & $530$ & $0.12\pm0.02$ & $86\pm61$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $27\pm5\phantom{0}$ & $1.9\pm1.1$ & $31\pm19$ \\
$85416$ & $0.019$ & $0.51$ & $91$ & $200$ & $0.16\pm0.03$ & $61\pm43$ & $17\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $34\pm7\phantom{0}$ & $3.1\pm1.8$ & $51\pm31$ \\
$99349$ & $0.020$ & $0.63$ & $104$ & $200$ & $0.081\pm0.016$ & $32\pm23$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $18\pm4\phantom{0}$ & $2.6\pm1.5$ & $50\pm31$ \\
$106376$ & $0.040$ & $0.21$ & $211$ & $400$ & $0.10\pm0.02$ & $29\pm20$ & $25\pm13$ & $13\pm3\phantom{0}$ & $22\pm4\phantom{0}$ & $3.5\pm2.0$ & $47\pm29$ \\
$106389$ & $0.040$ & $0.59$ & $21$ & $400$ & $0.080\pm0.016$ & $49\pm35$ & $11\pm5\phantom{0}$ & $20\pm5\phantom{0}$ & $18\pm4\phantom{0}$ & $1.9\pm1.1$ & $38\pm24$ \\
$144239$ & $0.018$ & $0.54$ & $204$ & $190$ & $0.044\pm0.009$ & $43\pm31$ & $8.2\pm4.1$ & $23\pm6\phantom{0}$ & $9.7\pm1.9$ & $1.1\pm0.6$ & $26\pm16$ \\
$144320$ & $0.052$ & $0.23$ & $40$ & $500$ & $0.079\pm0.016$ & $61\pm43$ & $14\pm7\phantom{0}$ & $18\pm4\phantom{0}$ & $17\pm3\phantom{0}$ & $1.6\pm0.9$ & $28\pm17$ \\
$204799$ & $0.017$ & $0.40$ & $59$ & $180$ & $0.23\pm0.05$ & $69\pm48$ & $23\pm12$ & $14\pm3\phantom{0}$ & $50\pm10$ & $4.2\pm2.4$ & $58\pm36$ \\
$210660$ & $0.017$ & $0.48$ & $59$ & $170$ & $0.029\pm0.006$ & $22\pm15$ & $9.6\pm4.9$ & $21\pm5\phantom{0}$ & $6.5\pm1.3$ & $1.3\pm0.7$ & $27\pm17$ \\
$218713$ & $0.058$ & $0.32$ & $13$ & $560$ & $0.086\pm0.017$ & $10\pm71$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $19\pm4\phantom{0}$ & $1.2\pm0.7$ & $24\pm15$ \\
$238358$ & $0.054$ & $0.19$ & $50$ & $520$ & $0.045\pm0.009$ & $41\pm29$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $9.9\pm2.0$ & $1.2\pm0.7$ & $23\pm14$ \\
$239092$ & $0.039$ & $0.10$ & $14$ & $380$ & $0.057\pm0.011$ & $24\pm17$ & $20\pm10$ & $15\pm4\phantom{0}$ & $13\pm3\phantom{0}$ & $2.3\pm1.3$ & $33\pm21$ \\
$301346$ & $0.044$ & $0.29$ & $120$ & $430$ & $0.13\pm0.03$ & $49\pm35$ & $21\pm10$ & $15\pm4\phantom{0}$ & $28\pm6\phantom{0}$ & $3.0\pm1.7$ & $43\pm27$ \\
$323855$ & $0.041$ & $0.15$ & $14$ & $410$ & $0.020\pm0.004$ & $30\pm21$ & $8.9\pm4.5$ & $22\pm6\phantom{0}$ & $4.5\pm0.9$ & $0.70\pm0.40$ & $16\pm10$ \\
$325536$ & $0.051$ & $0.59$ & $19$ & $490$ & $0.13\pm0.03$ & $56\pm40$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $28\pm6\phantom{0}$ & $2.7\pm1.5$ & $49\pm30$ \\
$345754$ & $0.026$ & $0.34$ & $44$ & $260$ & $0.24\pm0.05$ & $88\pm62$ & $23\pm12$ & $14\pm3\phantom{0}$ & $54\pm11$ & $3.7\pm2.1$ & $52\pm32$ \\
$371789$ & $0.027$ & $0.33$ & $29$ & $270$ & $0.33\pm0.07$ & $90\pm63$ & $28\pm14$ & $13\pm3\phantom{0}$ & $72\pm14$ & $4.9\pm2.8$ & $62\pm38$ \\
$376478$ & $0.051$ & $0.42$ & $31$ & $500$ & $0.023\pm0.005$ & $32\pm23$ & $7.3\pm3.7$ & $25\pm6\phantom{0}$ & $5.1\pm1.0$ & $0.75\pm0.43$ & $19\pm12$ \\
$402988$ & $0.040$ & $0.06$ & $22$ & $390$ & $0.092\pm0.018$ & $36\pm25$ & $24\pm12$ & $14\pm3\phantom{0}$ & $20\pm4\phantom{0}$ & $2.7\pm1.6$ & $37\pm23$ \\
$418725$ & $0.038$ & $0.12$ & $24$ & $380$ & $0.070\pm0.014$ & $48\pm34$ & $16\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $15\pm3\phantom{0}$ & $1.7\pm0.9$ & $27\pm17$ \\
$422933$ & $0.029$ & $0.23$ & $36$ & $290$ & $0.10\pm0.02$ & $61\pm43$ & $17\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $23\pm5\phantom{0}$ & $2.1\pm1.2$ & $33\pm21$ \\
$460374$ & $0.025$ & $0.54$ & $17$ & $250$ & $0.12\pm0.02$ & $67\pm48$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $26\pm5\phantom{0}$ & $2.2\pm1.2$ & $41\pm25$ \\
$485924$ & $0.052$ & $0.04$ & $41$ & $500$ & $0.015\pm0.003$ & $25\pm18$ & $8.5\pm4.3$ & $23\pm6\phantom{0}$ & $3.2\pm0.6$ & $0.58\pm0.33$ & $13\pm8\phantom{0}$ \\
$505788$ & $0.043$ & $0.11$ & $18$ & $420$ & $0.20\pm0.04$ & $71\pm50$ & $27\pm14$ & $13\pm3\phantom{0}$ & $44\pm9\phantom{0}$ & $3.6\pm2.0$ & $45\pm28$ \\
$508480$ & $0.036$ & $0.07$ & $11$ & $360$ & $0.025\pm0.005$ & $39\pm28$ & $9.6\pm4.8$ & $22\pm5\phantom{0}$ & $5.6\pm1.1$ & $0.71\pm0.40$ & $15\pm9\phantom{0}$ \\
$511864$ & $0.056$ & $0.14$ & $48$ & $530$ & $0.085\pm0.017$ & $87\pm61$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $19\pm4\phantom{0}$ & $1.3\pm0.7$ & $24\pm15$ \\
$517273$ & $0.013$ & $0.25$ & $65$ & $140$ & $0.11\pm0.02$ & $33\pm24$ & $25\pm12$ & $13\pm3\phantom{0}$ & $25\pm5\phantom{0}$ & $3.6\pm2.0$ & $48\pm30$ \\
$517302$ & $0.029$ & $0.27$ & $19$ & $290$ & $0.20\pm0.04$ & $85\pm60$ & $22\pm11$ & $14\pm4\phantom{0}$ & $44\pm9\phantom{0}$ & $3.1\pm1.8$ & $45\pm28$ \\
$537226$ & $0.074$ & $0.14$ & $15$ & $690$ & $0.13\pm0.03$ & $130\pm90\phantom{0}$ & $15\pm7\phantom{0}$ & $17\pm4\phantom{0}$ & $28\pm6\phantom{0}$ & $1.5\pm0.8$ & $26\pm16$ \\
$537361$ & $0.040$ & $0.17$ & $24$ & $390$ & $0.051\pm0.010$ & $43\pm30$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $1.3\pm0.8$ & $24\pm15$ \\
$543498$ & $0.051$ & $0.40$ & $10$ & $490$ & $0.030\pm0.006$ & $46\pm32$ & $7.5\pm3.8$ & $24\pm6\phantom{0}$ & $6.7\pm1.3$ & $0.75\pm0.43$ & $18\pm11$ \\
$551332$ & $0.056$ & $0.48$ & $29$ & $540$ & $0.087\pm0.017$ & $51\pm36$ & $13\pm7\phantom{0}$ & $19\pm5\phantom{0}$ & $19\pm4\phantom{0}$ & $2.0\pm1.1$ & $37\pm23$ \\
$567678$ & $0.025$ & $0.11$ & $10$ & $260$ & $0.018\pm0.004$ & $49\pm35$ & $6.6\pm3.3$ & $26\pm7\phantom{0}$ & $4.0\pm0.8$ & $0.43\pm0.24$ & $11\pm7\phantom{0}$ \\
$585386$ & $0.050$ & $0.09$ & $84$ & $490$ & $0.031\pm0.006$ & $38\pm27$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $6.9\pm1.4$ & $0.88\pm0.50$ & $18\pm11$ \\
$593680$ & $0.030$ & $0.21$ & $38$ & $300$ & $0.13\pm0.03$ & $48\pm34$ & $24\pm12$ & $14\pm3\phantom{0}$ & $30\pm6\phantom{0}$ & $3.2\pm1.8$ & $44\pm27$ \\
$594906$ & $0.041$ & $0.24$ & $63$ & $410$ & $0.083\pm0.017$ & $52\pm37$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $18\pm4\phantom{0}$ & $1.9\pm1.1$ & $31\pm19$ \\
$601323$ & $0.054$ & $0.11$ & $12$ & $520$ & $0.10\pm0.02$ & $88\pm62$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $23\pm5\phantom{0}$ & $1.6\pm0.9$ & $26\pm16$ \\
$618992$ & $0.055$ & $0.51$ & $20$ & $530$ & $0.50\pm0.10$ & $91\pm64$ & $30\pm15$ & $12\pm3\phantom{0}$ & $110\pm22\phantom{0}$ & $7.4\pm4.2$ & $90\pm56$ \\
$622694$ & $0.052$ & $0.09$ & $19$ & $510$ & $0.034\pm0.007$ & $55\pm39$ & $9.6\pm4.9$ & $21\pm5\phantom{0}$ & $7.4\pm1.5$ & $0.73\pm0.41$ & $16\pm10$ \\
$622770$ & $0.052$ & $0.40$ & $28$ & $510$ & $0.16\pm0.03$ & $74\pm52$ & $17\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $34\pm7\phantom{0}$ & $2.7\pm1.5$ & $43\pm27$ \\
\hline


==> LATEX_TABLE_SF_BS2_MOL_V_DISP.TXT <==
\hline
GAMA & redshift & $\varepsilon$ & $N_\mathrm{spax}$ & $L_\mathrm{spax}$ & $\sigsfr$ & $\mathcal{M}$ & $\rho$ & $\mathrm{t_{ff}}$ & $\gastmff$ & $\gastff$ & $\siggas$ \\
ID   & & & & [$\mathrm{pc}$] & $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & & $[\mathrm{10^{-24}\,g\,cm^{-3}}]$ & [Myr]& $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & $\mathrm{[M_{\odot}\,Myr^{-1}\,pc^{-2}]}$ & $\mathrm{[M_{\odot}\,pc^{-2}]}$ \\
\hline
$8353$ & $0.020$ & $0.30$ & $361$ & $200$ & $0.036\pm0.007$ & $28\pm19$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $7.9\pm1.6$ & $1.3\pm0.7$ & $25\pm16$ \\
$8570$ & $0.021$ & $0.65$ & $10$ & $210$ & $0.0057\pm0.0011$ & $21\pm15$ & $2.5\pm1.3$ & $42\pm11$ & $1.3\pm0.3$ & $0.25\pm0.14$ & $11\pm7\phantom{0}$ \\
$9352$ & $0.024$ & $0.17$ & $40$ & $250$ & $0.065\pm0.013$ & $32\pm23$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $14\pm3\phantom{0}$ & $2.1\pm1.2$ & $33\pm20$ \\
$15218$ & $0.026$ & $0.69$ & $29$ & $260$ & $0.0062\pm0.0012$ & $34\pm24$ & $1.9\pm1.0$ & $48\pm12$ & $1.4\pm0.3$ & $0.19\pm0.11$ & $9.2\pm5.7$ \\
$16026$ & $0.054$ & $0.49$ & $36$ & $520$ & $0.10\pm0.02$ & $77\pm54$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $23\pm5\phantom{0}$ & $1.7\pm1.0$ & $34\pm21$ \\
$16294$ & $0.029$ & $0.30$ & $11$ & $290$ & $0.010\pm0.002$ & $23\pm16$ & $5.6\pm2.8$ & $28\pm7\phantom{0}$ & $2.2\pm0.4$ & $0.43\pm0.24$ & $12\pm7\phantom{0}$ \\
$22633$ & $0.070$ & $0.17$ & $289$ & $660$ & $0.065\pm0.013$ & $35\pm25$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $14\pm3\phantom{0}$ & $2.0\pm1.1$ & $31\pm19$ \\
$22839$ & $0.039$ & $0.29$ & $17$ & $390$ & $0.010\pm0.002$ & $30\pm21$ & $4.9\pm2.5$ & $30\pm8\phantom{0}$ & $2.2\pm0.4$ & $0.34\pm0.19$ & $10\pm6\phantom{0}$ \\
$22932$ & $0.039$ & $0.29$ & $94$ & $390$ & $0.013\pm0.003$ & $25\pm18$ & $6.5\pm3.3$ & $26\pm7\phantom{0}$ & $2.9\pm0.6$ & $0.52\pm0.29$ & $14\pm8\phantom{0}$ \\
$23591$ & $0.025$ & $0.15$ & $17$ & $260$ & $0.078\pm0.016$ & $36\pm25$ & $20\pm10$ & $15\pm4\phantom{0}$ & $17\pm3\phantom{0}$ & $2.3\pm1.3$ & $35\pm21$ \\
$23593$ & $0.020$ & $0.19$ & $23$ & $200$ & $0.051\pm0.010$ & $22\pm16$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $11\pm2\phantom{0}$ & $2.2\pm1.2$ & $34\pm21$ \\
$24433$ & $0.028$ & $0.72$ & $17$ & $280$ & $0.038\pm0.008$ & $26\pm18$ & $6.9\pm3.5$ & $25\pm6\phantom{0}$ & $8.4\pm1.7$ & $1.4\pm0.8$ & $37\pm23$ \\
$28860$ & $0.026$ & $0.50$ & $93$ & $260$ & $0.029\pm0.006$ & $33\pm23$ & $7.5\pm3.8$ & $24\pm6\phantom{0}$ & $6.3\pm1.3$ & $0.91\pm0.52$ & $22\pm14$ \\
$30890$ & $0.020$ & $0.37$ & $224$ & $200$ & $0.024\pm0.005$ & $34\pm24$ & $7.7\pm3.9$ & $24\pm6\phantom{0}$ & $5.3\pm1.1$ & $0.75\pm0.42$ & $18\pm11$ \\
$31452$ & $0.020$ & $0.45$ & $313$ & $210$ & $0.044\pm0.009$ & $40\pm28$ & $9.6\pm4.9$ & $21\pm5\phantom{0}$ & $9.7\pm1.9$ & $1.2\pm0.7$ & $26\pm16$ \\
$40765$ & $0.035$ & $0.05$ & $98$ & $350$ & $0.13\pm0.03$ & $53\pm37$ & $25\pm13$ & $13\pm3\phantom{0}$ & $30\pm6\phantom{0}$ & $3.0\pm1.7$ & $40\pm25$ \\
$41173$ & $0.021$ & $0.27$ & $20$ & $220$ & $0.0095\pm0.0019$ & $19\pm13$ & $6.1\pm3.1$ & $27\pm7\phantom{0}$ & $2.1\pm0.4$ & $0.46\pm0.26$ & $12\pm8\phantom{0}$ \\
$47342$ & $0.024$ & $0.36$ & $42$ & $240$ & $0.051\pm0.010$ & $28\pm20$ & $14\pm7\phantom{0}$ & $18\pm4\phantom{0}$ & $11\pm2\phantom{0}$ & $1.8\pm1.0$ & $32\pm20$ \\
$47500$ & $0.026$ & $0.33$ & $98$ & $270$ & $0.075\pm0.015$ & $35\pm25$ & $17\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $17\pm3\phantom{0}$ & $2.3\pm1.3$ & $37\pm23$ \\
$49857$ & $0.044$ & $0.63$ & $128$ & $430$ & $0.029\pm0.006$ & $31\pm22$ & $6.5\pm3.3$ & $26\pm7\phantom{0}$ & $6.5\pm1.3$ & $0.98\pm0.56$ & $26\pm16$ \\
$53809$ & $0.027$ & $0.31$ & $94$ & $280$ & $0.022\pm0.004$ & $41\pm29$ & $7.0\pm3.5$ & $25\pm6\phantom{0}$ & $4.9\pm1.0$ & $0.59\pm0.34$ & $15\pm9\phantom{0}$ \\
$53977$ & $0.048$ & $0.13$ & $197$ & $470$ & $0.045\pm0.009$ & $37\pm27$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $9.9\pm2.0$ & $1.3\pm0.7$ & $23\pm14$ \\
$56055$ & $0.034$ & $0.07$ & $48$ & $340$ & $0.13\pm0.03$ & $50\pm35$ & $25\pm12$ & $13\pm3\phantom{0}$ & $28\pm6\phantom{0}$ & $2.9\pm1.7$ & $39\pm24$ \\
$56183$ & $0.039$ & $0.43$ & $161$ & $390$ & $0.021\pm0.004$ & $35\pm25$ & $6.4\pm3.2$ & $26\pm7\phantom{0}$ & $4.6\pm0.9$ & $0.63\pm0.35$ & $16\pm10$ \\
$64087$ & $0.055$ & $0.39$ & $20$ & $530$ & $0.16\pm0.03$ & $63\pm45$ & $19\pm10$ & $15\pm4\phantom{0}$ & $35\pm7\phantom{0}$ & $3.1\pm1.7$ & $47\pm29$ \\
$69620$ & $0.018$ & $0.19$ & $367$ & $190$ & $0.022\pm0.004$ & $29\pm21$ & $9.3\pm4.7$ & $22\pm6\phantom{0}$ & $4.9\pm1.0$ & $0.77\pm0.44$ & $17\pm11$ \\
$69653$ & $0.018$ & $0.16$ & $50$ & $190$ & $0.0066\pm0.0013$ & $29\pm20$ & $4.2\pm2.1$ & $32\pm8\phantom{0}$ & $1.4\pm0.3$ & $0.23\pm0.13$ & $7.4\pm4.6$ \\
$71382$ & $0.021$ & $0.58$ & $34$ & $220$ & $0.019\pm0.004$ & $23\pm17$ & $5.9\pm3.0$ & $27\pm7\phantom{0}$ & $4.1\pm0.8$ & $0.77\pm0.43$ & $21\pm13$ \\
$77754$ & $0.053$ & $0.30$ & $338$ & $510$ & $0.051\pm0.010$ & $65\pm46$ & $9.9\pm5.0$ & $21\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $0.99\pm0.56$ & $21\pm13$ \\
$78667$ & $0.055$ & $0.20$ & $38$ & $530$ & $0.014\pm0.003$ & $36\pm26$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $3.0\pm0.6$ & $0.41\pm0.23$ & $11\pm7\phantom{0}$ \\
$78791$ & $0.027$ & $0.48$ & $51$ & $270$ & $0.080\pm0.016$ & $39\pm28$ & $14\pm7\phantom{0}$ & $18\pm4\phantom{0}$ & $18\pm4\phantom{0}$ & $2.2\pm1.3$ & $40\pm25$ \\
$79712$ & $0.023$ & $0.39$ & $14$ & $240$ & $0.045\pm0.009$ & $26\pm18$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $9.8\pm2.0$ & $1.7\pm1.0$ & $31\pm20$ \\
$84107$ & $0.029$ & $0.37$ & $363$ & $290$ & $0.040\pm0.008$ & $35\pm25$ & $11\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $8.8\pm1.8$ & $1.2\pm0.7$ & $25\pm15$ \\
$84677$ & $0.047$ & $0.40$ & $89$ & $460$ & $0.13\pm0.03$ & $54\pm38$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $28\pm6\phantom{0}$ & $2.8\pm1.6$ & $44\pm27$ \\
$85418$ & $0.021$ & $0.20$ & $22$ & $210$ & $0.046\pm0.009$ & $29\pm21$ & $15\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $10\pm2\phantom{0}$ & $1.6\pm0.9$ & $28\pm17$ \\
$85474$ & $0.021$ & $0.30$ & $55$ & $210$ & $0.060\pm0.012$ & $45\pm31$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $13\pm3\phantom{0}$ & $1.5\pm0.9$ & $28\pm17$ \\
$93062$ & $0.030$ & $0.31$ & $78$ & $300$ & $0.15\pm0.03$ & $46\pm33$ & $24\pm12$ & $14\pm3\phantom{0}$ & $34\pm7\phantom{0}$ & $3.7\pm2.1$ & $51\pm32$ \\
$93167$ & $0.035$ & $0.28$ & $41$ & $350$ & $0.024\pm0.005$ & $29\pm21$ & $9.0\pm4.5$ & $22\pm6\phantom{0}$ & $5.4\pm1.1$ & $0.84\pm0.48$ & $19\pm12$ \\
$99326$ & $0.020$ & $0.07$ & $11$ & $200$ & $0.0093\pm0.0019$ & $31\pm22$ & $5.5\pm2.8$ & $28\pm7\phantom{0}$ & $2.1\pm0.4$ & $0.31\pm0.17$ & $8.7\pm5.4$ \\
$99393$ & $0.020$ & $0.38$ & $79$ & $210$ & $0.15\pm0.03$ & $59\pm41$ & $20\pm10$ & $15\pm4\phantom{0}$ & $34\pm7\phantom{0}$ & $3.2\pm1.8$ & $47\pm29$ \\
$100162$ & $0.026$ & $0.45$ & $27$ & $260$ & $0.023\pm0.005$ & $30\pm21$ & $7.2\pm3.6$ & $25\pm6\phantom{0}$ & $5.1\pm1.0$ & $0.78\pm0.44$ & $19\pm12$ \\
$100192$ & $0.024$ & $0.32$ & $180$ & $250$ & $0.026\pm0.005$ & $25\pm17$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $5.8\pm1.2$ & $1.0\pm0.6$ & $22\pm14$ \\
$106331$ & $0.036$ & $0.45$ & $61$ & $360$ & $0.027\pm0.005$ & $29\pm20$ & $8.3\pm4.2$ & $23\pm6\phantom{0}$ & $6.0\pm1.2$ & $0.97\pm0.55$ & $22\pm14$ \\
$106507$ & $0.055$ & $0.45$ & $38$ & $530$ & $0.071\pm0.014$ & $38\pm27$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $16\pm3\phantom{0}$ & $2.0\pm1.2$ & $37\pm23$ \\
$106616$ & $0.026$ & $0.67$ & $135$ & $270$ & $0.10\pm0.02$ & $32\pm23$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $22\pm4\phantom{0}$ & $3.3\pm1.9$ & $60\pm37$ \\
$106717$ & $0.026$ & $0.11$ & $302$ & $260$ & $0.11\pm0.02$ & $38\pm27$ & $26\pm13$ & $13\pm3\phantom{0}$ & $25\pm5\phantom{0}$ & $3.3\pm1.9$ & $43\pm27$ \\
$136917$ & $0.029$ & $0.35$ & $20$ & $290$ & $0.018\pm0.004$ & $22\pm16$ & $7.9\pm4.0$ & $24\pm6\phantom{0}$ & $4.0\pm0.8$ & $0.76\pm0.43$ & $18\pm11$ \\
$137071$ & $0.013$ & $0.38$ & $172$ & $140$ & $0.076\pm0.015$ & $33\pm23$ & $17\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $17\pm3\phantom{0}$ & $2.4\pm1.4$ & $39\pm24$ \\
$137847$ & $0.020$ & $0.05$ & $140$ & $210$ & $0.017\pm0.003$ & $27\pm19$ & $8.8\pm4.4$ & $22\pm6\phantom{0}$ & $3.7\pm0.7$ & $0.61\pm0.35$ & $14\pm9\phantom{0}$ \\
$143814$ & $0.020$ & $0.58$ & $389$ & $200$ & $0.055\pm0.011$ & $35\pm24$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $12\pm2\phantom{0}$ & $1.7\pm1.0$ & $35\pm22$ \\
$144243$ & $0.019$ & $0.28$ & $36$ & $200$ & $0.019\pm0.004$ & $25\pm17$ & $8.4\pm4.2$ & $23\pm6\phantom{0}$ & $4.2\pm0.8$ & $0.75\pm0.43$ & $17\pm11$ \\
$144402$ & $0.036$ & $0.32$ & $245$ & $360$ & $0.085\pm0.017$ & $47\pm33$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $19\pm4\phantom{0}$ & $2.1\pm1.2$ & $35\pm21$ \\
$144682$ & $0.035$ & $0.31$ & $17$ & $350$ & $0.015\pm0.003$ & $52\pm36$ & $4.8\pm2.4$ & $30\pm8\phantom{0}$ & $3.2\pm0.6$ & $0.34\pm0.19$ & $10\pm6\phantom{0}$ \\
$177518$ & $0.005$ & $0.42$ & $23$ & $54$ & $0.014\pm0.003$ & $26\pm18$ & $5.8\pm2.9$ & $28\pm7\phantom{0}$ & $3.0\pm0.6$ & $0.53\pm0.30$ & $15\pm9\phantom{0}$ \\
$184370$ & $0.026$ & $0.17$ & $36$ & $260$ & $0.018\pm0.004$ & $22\pm16$ & $9.5\pm4.8$ & $22\pm5\phantom{0}$ & $4.1\pm0.8$ & $0.79\pm0.45$ & $17\pm11$ \\
$184415$ & $0.028$ & $0.28$ & $140$ & $290$ & $0.021\pm0.004$ & $30\pm21$ & $8.2\pm4.1$ & $23\pm6\phantom{0}$ & $4.7\pm0.9$ & $0.73\pm0.41$ & $17\pm10$ \\
$185291$ & $0.022$ & $0.54$ & $24$ & $230$ & $0.013\pm0.003$ & $27\pm19$ & $4.6\pm2.3$ & $31\pm8\phantom{0}$ & $2.9\pm0.6$ & $0.48\pm0.27$ & $15\pm9\phantom{0}$ \\
$185532$ & $0.020$ & $0.45$ & $17$ & $210$ & $0.0050\pm0.0010$ & $19\pm13$ & $3.3\pm1.7$ & $37\pm9\phantom{0}$ & $1.1\pm0.2$ & $0.24\pm0.14$ & $8.9\pm5.5$ \\
$198503$ & $0.017$ & $0.27$ & $23$ & $170$ & $0.048\pm0.010$ & $35\pm25$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $1.5\pm0.8$ & $27\pm17$ \\
$198591$ & $0.012$ & $0.46$ & $209$ & $120$ & $0.092\pm0.018$ & $24\pm17$ & $20\pm10$ & $15\pm4\phantom{0}$ & $20\pm4\phantom{0}$ & $3.7\pm2.1$ & $55\pm34$ \\
$198771$ & $0.012$ & $0.46$ & $83$ & $120$ & $0.041\pm0.008$ & $23\pm17$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $9.0\pm1.8$ & $1.7\pm1.0$ & $32\pm20$ \\
$203148$ & $0.043$ & $0.21$ & $57$ & $420$ & $0.017\pm0.003$ & $35\pm25$ & $7.1\pm3.6$ & $25\pm6\phantom{0}$ & $3.8\pm0.8$ & $0.53\pm0.30$ & $13\pm8\phantom{0}$ \\
$204868$ & $0.039$ & $0.10$ & $54$ & $380$ & $0.075\pm0.015$ & $56\pm39$ & $16\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $17\pm3\phantom{0}$ & $1.6\pm0.9$ & $27\pm17$ \\
$209181$ & $0.058$ & $0.31$ & $220$ & $560$ & $0.050\pm0.010$ & $38\pm27$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $1.5\pm0.8$ & $27\pm17$ \\
$209319$ & $0.025$ & $0.50$ & $49$ & $260$ & $0.030\pm0.006$ & $28\pm20$ & $8.4\pm4.2$ & $23\pm6\phantom{0}$ & $6.5\pm1.3$ & $1.1\pm0.6$ & $25\pm15$ \\
$209414$ & $0.026$ & $0.45$ & $18$ & $260$ & $0.0075\pm0.0015$ & $27\pm19$ & $3.6\pm1.8$ & $35\pm9\phantom{0}$ & $1.7\pm0.3$ & $0.28\pm0.16$ & $9.7\pm6.0$ \\
$209743$ & $0.041$ & $0.31$ & $46$ & $400$ & $0.031\pm0.006$ & $46\pm32$ & $8.3\pm4.2$ & $23\pm6\phantom{0}$ & $6.8\pm1.4$ & $0.76\pm0.43$ & $18\pm11$ \\
$210909$ & $0.024$ & $0.37$ & $30$ & $240$ & $0.016\pm0.003$ & $28\pm20$ & $6.6\pm3.3$ & $26\pm7\phantom{0}$ & $3.6\pm0.7$ & $0.59\pm0.34$ & $15\pm10$ \\
$215292$ & $0.028$ & $0.62$ & $73$ & $290$ & $0.050\pm0.010$ & $33\pm23$ & $9.0\pm4.5$ & $22\pm6\phantom{0}$ & $11\pm2\phantom{0}$ & $1.6\pm0.9$ & $35\pm22$ \\
$215335$ & $0.053$ & $0.43$ & $42$ & $510$ & $0.11\pm0.02$ & $47\pm34$ & $16\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $24\pm5\phantom{0}$ & $2.6\pm1.5$ & $42\pm26$ \\
$216843$ & $0.024$ & $0.57$ & $46$ & $240$ & $0.016\pm0.003$ & $32\pm23$ & $4.6\pm2.3$ & $31\pm8\phantom{0}$ & $3.5\pm0.7$ & $0.51\pm0.29$ & $16\pm10$ \\
$218681$ & $0.038$ & $0.61$ & $74$ & $380$ & $0.051\pm0.010$ & $35\pm25$ & $9.1\pm4.6$ & $22\pm6\phantom{0}$ & $11\pm2\phantom{0}$ & $1.5\pm0.9$ & $34\pm21$ \\
$220439$ & $0.019$ & $0.31$ & $267$ & $200$ & $0.030\pm0.006$ & $27\pm19$ & $11\pm5\phantom{0}$ & $20\pm5\phantom{0}$ & $6.5\pm1.3$ & $1.1\pm0.6$ & $23\pm14$ \\
$220450$ & $0.020$ & $0.46$ & $15$ & $200$ & $0.015\pm0.003$ & $19\pm13$ & $6.6\pm3.3$ & $26\pm7\phantom{0}$ & $3.2\pm0.6$ & $0.69\pm0.39$ & $18\pm11$ \\
$220515$ & $0.020$ & $0.08$ & $78$ & $200$ & $0.10\pm0.02$ & $33\pm23$ & $26\pm13$ & $13\pm3\phantom{0}$ & $23\pm5\phantom{0}$ & $3.3\pm1.9$ & $43\pm26$ \\
$220578$ & $0.019$ & $0.23$ & $127$ & $190$ & $0.049\pm0.010$ & $32\pm22$ & $15\pm7\phantom{0}$ & $17\pm4\phantom{0}$ & $11\pm2\phantom{0}$ & $1.6\pm0.9$ & $28\pm17$ \\
$221375$ & $0.028$ & $0.44$ & $219$ & $280$ & $0.040\pm0.008$ & $32\pm23$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $8.9\pm1.8$ & $1.3\pm0.7$ & $27\pm17$ \\
$227970$ & $0.054$ & $0.20$ & $128$ & $520$ & $0.055\pm0.011$ & $30\pm21$ & $17\pm8\phantom{0}$ & $16\pm4\phantom{0}$ & $12\pm2\phantom{0}$ & $1.9\pm1.1$ & $31\pm19$ \\
$228086$ & $0.039$ & $0.34$ & $12$ & $380$ & $0.026\pm0.005$ & $19\pm13$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $5.8\pm1.2$ & $1.3\pm0.7$ & $25\pm16$ \\
$228428$ & $0.037$ & $0.41$ & $45$ & $370$ & $0.052\pm0.010$ & $34\pm24$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $1.6\pm0.9$ & $31\pm19$ \\
$228432$ & $0.030$ & $0.70$ & $107$ & $300$ & $0.11\pm0.02$ & $45\pm32$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $23\pm5\phantom{0}$ & $2.7\pm1.5$ & $54\pm33$ \\
$230714$ & $0.025$ & $0.48$ & $149$ & $250$ & $0.036\pm0.007$ & $34\pm24$ & $8.7\pm4.4$ & $23\pm6\phantom{0}$ & $8.0\pm1.6$ & $1.1\pm0.6$ & $25\pm16$ \\
$238085$ & $0.018$ & $0.64$ & $27$ & $180$ & $0.066\pm0.013$ & $32\pm22$ & $11\pm5\phantom{0}$ & $20\pm5\phantom{0}$ & $14\pm3\phantom{0}$ & $2.1\pm1.2$ & $44\pm27$ \\
$238125$ & $0.026$ & $0.54$ & $75$ & $260$ & $0.043\pm0.009$ & $38\pm27$ & $8.6\pm4.3$ & $23\pm6\phantom{0}$ & $9.4\pm1.9$ & $1.2\pm0.7$ & $28\pm17$ \\
$238328$ & $0.025$ & $0.26$ & $24$ & $260$ & $0.027\pm0.005$ & $31\pm22$ & $9.5\pm4.8$ & $22\pm5\phantom{0}$ & $5.9\pm1.2$ & $0.88\pm0.50$ & $19\pm12$ \\
$238395$ & $0.025$ & $0.27$ & $376$ & $260$ & $0.11\pm0.02$ & $41\pm29$ & $21\pm10$ & $15\pm4\phantom{0}$ & $23\pm5\phantom{0}$ & $2.8\pm1.6$ & $42\pm26$ \\
$239249$ & $0.029$ & $0.66$ & $18$ & $290$ & $0.032\pm0.006$ & $36\pm25$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $7.1\pm1.4$ & $0.96\pm0.54$ & $26\pm16$ \\
$239376$ & $0.027$ & $0.45$ & $34$ & $280$ & $0.024\pm0.005$ & $29\pm21$ & $7.5\pm3.8$ & $24\pm6\phantom{0}$ & $5.2\pm1.0$ & $0.83\pm0.47$ & $20\pm12$ \\
$250277$ & $0.058$ & $0.28$ & $83$ & $560$ & $0.058\pm0.012$ & $41\pm29$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $13\pm3\phantom{0}$ & $1.6\pm0.9$ & $28\pm18$ \\
$272996$ & $0.022$ & $0.48$ & $35$ & $230$ & $0.029\pm0.006$ & $21\pm15$ & $9.7\pm4.9$ & $21\pm5\phantom{0}$ & $6.4\pm1.3$ & $1.3\pm0.7$ & $27\pm17$ \\
$273092$ & $0.037$ & $0.40$ & $34$ & $370$ & $0.021\pm0.004$ & $20\pm14$ & $8.8\pm4.4$ & $22\pm6\phantom{0}$ & $4.6\pm0.9$ & $0.96\pm0.54$ & $21\pm13$ \\
$273296$ & $0.021$ & $0.57$ & $86$ & $210$ & $0.018\pm0.004$ & $22\pm15$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $3.9\pm0.8$ & $0.77\pm0.44$ & $21\pm13$ \\
$273952$ & $0.027$ & $0.23$ & $37$ & $270$ & $0.013\pm0.003$ & $18\pm13$ & $8.0\pm4.0$ & $24\pm6\phantom{0}$ & $2.9\pm0.6$ & $0.65\pm0.37$ & $15\pm9\phantom{0}$ \\
$278548$ & $0.043$ & $0.32$ & $91$ & $430$ & $0.060\pm0.012$ & $46\pm32$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $13\pm3\phantom{0}$ & $1.5\pm0.8$ & $28\pm17$ \\
$278741$ & $0.040$ & $0.31$ & $32$ & $390$ & $0.015\pm0.003$ & $34\pm24$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $3.4\pm0.7$ & $0.48\pm0.27$ & $13\pm8\phantom{0}$ \\
$278760$ & $0.041$ & $0.39$ & $56$ & $410$ & $0.10\pm0.02$ & $41\pm29$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $23\pm5\phantom{0}$ & $2.8\pm1.6$ & $43\pm27$ \\
$278812$ & $0.042$ & $0.45$ & $70$ & $410$ & $0.038\pm0.008$ & $30\pm21$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $8.4\pm1.7$ & $1.3\pm0.7$ & $27\pm17$ \\
$278846$ & $0.041$ & $0.39$ & $14$ & $410$ & $0.036\pm0.007$ & $35\pm25$ & $9.7\pm4.9$ & $21\pm5\phantom{0}$ & $7.9\pm1.6$ & $1.1\pm0.6$ & $23\pm15$ \\
$278995$ & $0.013$ & $0.55$ & $84$ & $140$ & $0.046\pm0.009$ & $30\pm21$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $10\pm2\phantom{0}$ & $1.6\pm0.9$ & $33\pm20$ \\
$279818$ & $0.027$ & $0.19$ & $90$ & $280$ & $0.013\pm0.003$ & $24\pm17$ & $7.1\pm3.6$ & $25\pm6\phantom{0}$ & $2.9\pm0.6$ & $0.52\pm0.30$ & $13\pm8\phantom{0}$ \\
$279891$ & $0.024$ & $0.50$ & $13$ & $240$ & $0.015\pm0.003$ & $24\pm17$ & $5.7\pm2.9$ & $28\pm7\phantom{0}$ & $3.3\pm0.7$ & $0.61\pm0.35$ & $17\pm10$ \\
$279917$ & $0.018$ & $0.19$ & $244$ & $190$ & $0.020\pm0.004$ & $26\pm19$ & $9.0\pm4.5$ & $22\pm6\phantom{0}$ & $4.3\pm0.9$ & $0.74\pm0.42$ & $16\pm10$ \\
$279943$ & $0.018$ & $0.37$ & $21$ & $190$ & $0.023\pm0.005$ & $27\pm19$ & $8.4\pm4.2$ & $23\pm6\phantom{0}$ & $5.2\pm1.0$ & $0.86\pm0.49$ & $20\pm12$ \\
$288364$ & $0.020$ & $0.63$ & $398$ & $210$ & $0.12\pm0.02$ & $37\pm26$ & $15\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $27\pm5\phantom{0}$ & $3.5\pm2.0$ & $60\pm37$ \\
$288461$ & $0.004$ & $0.27$ & $80$ & $45$ & $0.060\pm0.012$ & $18\pm13$ & $21\pm11$ & $14\pm4\phantom{0}$ & $13\pm3\phantom{0}$ & $2.9\pm1.7$ & $42\pm26$ \\
$289107$ & $0.017$ & $0.46$ & $92$ & $180$ & $0.071\pm0.014$ & $32\pm22$ & $15\pm7\phantom{0}$ & $17\pm4\phantom{0}$ & $16\pm3\phantom{0}$ & $2.3\pm1.3$ & $40\pm25$ \\
$289116$ & $0.019$ & $0.17$ & $36$ & $200$ & $0.013\pm0.003$ & $30\pm21$ & $6.6\pm3.3$ & $26\pm7\phantom{0}$ & $2.9\pm0.6$ & $0.45\pm0.25$ & $12\pm7\phantom{0}$ \\
$289429$ & $0.019$ & $0.49$ & $12$ & $200$ & $0.020\pm0.004$ & $34\pm24$ & $5.7\pm2.9$ & $28\pm7\phantom{0}$ & $4.3\pm0.9$ & $0.60\pm0.34$ & $17\pm10$ \\
$296934$ & $0.053$ & $0.23$ & $66$ & $510$ & $0.16\pm0.03$ & $55\pm39$ & $24\pm12$ & $14\pm3\phantom{0}$ & $35\pm7\phantom{0}$ & $3.5\pm2.0$ & $47\pm29$ \\
$300372$ & $0.039$ & $0.29$ & $18$ & $390$ & $0.026\pm0.005$ & $36\pm26$ & $8.4\pm4.2$ & $23\pm6\phantom{0}$ & $5.7\pm1.1$ & $0.76\pm0.43$ & $18\pm11$ \\
$300477$ & $0.029$ & $0.33$ & $11$ & $290$ & $0.019\pm0.004$ & $30\pm21$ & $7.1\pm3.6$ & $25\pm6\phantom{0}$ & $4.1\pm0.8$ & $0.63\pm0.36$ & $16\pm10$ \\
$301382$ & $0.058$ & $0.56$ & $142$ & $560$ & $0.20\pm0.04$ & $74\pm52$ & $17\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $45\pm9\phantom{0}$ & $3.6\pm2.0$ & $57\pm35$ \\
$302994$ & $0.017$ & $0.58$ & $25$ & $170$ & $0.012\pm0.002$ & $23\pm16$ & $4.6\pm2.3$ & $31\pm8\phantom{0}$ & $2.7\pm0.5$ & $0.51\pm0.29$ & $16\pm10$ \\
$318936$ & $0.018$ & $0.40$ & $116$ & $180$ & $0.018\pm0.004$ & $25\pm17$ & $7.1\pm3.6$ & $25\pm6\phantom{0}$ & $3.9\pm0.8$ & $0.69\pm0.39$ & $17\pm11$ \\
$319018$ & $0.049$ & $0.16$ & $30$ & $480$ & $0.049\pm0.010$ & $71\pm51$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $0.87\pm0.50$ & $18\pm11$ \\
$319057$ & $0.055$ & $0.48$ & $64$ & $530$ & $0.049\pm0.010$ & $52\pm37$ & $8.8\pm4.4$ & $23\pm6\phantom{0}$ & $11\pm2\phantom{0}$ & $1.1\pm0.6$ & $25\pm15$ \\
$319139$ & $0.025$ & $0.40$ & $14$ & $260$ & $0.014\pm0.003$ & $25\pm17$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $3.0\pm0.6$ & $0.53\pm0.30$ & $15\pm9\phantom{0}$ \\
$319150$ & $0.025$ & $0.44$ & $19$ & $260$ & $0.024\pm0.005$ & $25\pm18$ & $8.1\pm4.1$ & $23\pm6\phantom{0}$ & $5.3\pm1.1$ & $0.92\pm0.52$ & $21\pm13$ \\
$320068$ & $0.029$ & $0.11$ & $32$ & $300$ & $0.014\pm0.003$ & $30\pm21$ & $7.2\pm3.6$ & $25\pm6\phantom{0}$ & $3.1\pm0.6$ & $0.48\pm0.27$ & $12\pm7\phantom{0}$ \\
$325376$ & $0.017$ & $0.20$ & $77$ & $170$ & $0.10\pm0.02$ & $45\pm32$ & $20\pm10$ & $15\pm4\phantom{0}$ & $22\pm4\phantom{0}$ & $2.5\pm1.4$ & $37\pm23$ \\
$345682$ & $0.025$ & $0.43$ & $44$ & $260$ & $0.019\pm0.004$ & $36\pm26$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $4.3\pm0.9$ & $0.57\pm0.32$ & $16\pm10$ \\
$346257$ & $0.029$ & $0.16$ & $52$ & $290$ & $0.032\pm0.006$ & $35\pm25$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $7.1\pm1.4$ & $0.98\pm0.55$ & $20\pm12$ \\
$346718$ & $0.057$ & $0.27$ & $60$ & $550$ & $0.063\pm0.013$ & $36\pm26$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $14\pm3\phantom{0}$ & $1.9\pm1.1$ & $31\pm19$ \\
$346793$ & $0.056$ & $0.39$ & $20$ & $540$ & $0.027\pm0.005$ & $37\pm26$ & $7.8\pm4.0$ & $24\pm6\phantom{0}$ & $6.0\pm1.2$ & $0.80\pm0.45$ & $19\pm12$ \\
$346892$ & $0.058$ & $0.05$ & $14$ & $560$ & $0.044\pm0.009$ & $38\pm27$ & $14\pm7\phantom{0}$ & $18\pm4\phantom{0}$ & $9.7\pm1.9$ & $1.3\pm0.7$ & $22\pm14$ \\
$347570$ & $0.051$ & $0.36$ & $28$ & $490$ & $0.058\pm0.012$ & $45\pm32$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $13\pm3\phantom{0}$ & $1.5\pm0.8$ & $28\pm17$ \\
$371750$ & $0.035$ & $0.64$ & $53$ & $350$ & $0.051\pm0.010$ & $24\pm17$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $2.0\pm1.2$ & $42\pm26$ \\
$375402$ & $0.013$ & $0.59$ & $59$ & $130$ & $0.043\pm0.009$ & $34\pm24$ & $8.5\pm4.3$ & $23\pm6\phantom{0}$ & $9.5\pm1.9$ & $1.3\pm0.8$ & $31\pm19$ \\
$375531$ & $0.029$ & $0.57$ & $166$ & $290$ & $0.11\pm0.02$ & $56\pm39$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $24\pm5\phantom{0}$ & $2.3\pm1.3$ & $43\pm27$ \\
$376184$ & $0.034$ & $0.09$ & $36$ & $350$ & $0.085\pm0.017$ & $46\pm32$ & $20\pm10$ & $15\pm4\phantom{0}$ & $19\pm4\phantom{0}$ & $2.1\pm1.2$ & $32\pm20$ \\
$376185$ & $0.034$ & $0.43$ & $21$ & $340$ & $0.011\pm0.002$ & $26\pm18$ & $5.0\pm2.5$ & $30\pm8\phantom{0}$ & $2.5\pm0.5$ & $0.43\pm0.24$ & $13\pm8\phantom{0}$ \\
$376282$ & $0.039$ & $0.63$ & $13$ & $380$ & $0.016\pm0.003$ & $23\pm16$ & $5.1\pm2.6$ & $29\pm7\phantom{0}$ & $3.6\pm0.7$ & $0.68\pm0.39$ & $20\pm13$ \\
$376340$ & $0.051$ & $0.64$ & $39$ & $490$ & $0.016\pm0.003$ & $41\pm29$ & $3.7\pm1.9$ & $35\pm9\phantom{0}$ & $3.6\pm0.7$ & $0.44\pm0.25$ & $15\pm9\phantom{0}$ \\
$377962$ & $0.037$ & $0.18$ & $25$ & $370$ & $0.019\pm0.004$ & $34\pm24$ & $7.8\pm3.9$ & $24\pm6\phantom{0}$ & $4.2\pm0.8$ & $0.59\pm0.33$ & $14\pm9\phantom{0}$ \\
$383259$ & $0.057$ & $0.20$ & $200$ & $550$ & $0.13\pm0.03$ & $69\pm49$ & $19\pm10$ & $15\pm4\phantom{0}$ & $28\pm6\phantom{0}$ & $2.3\pm1.3$ & $35\pm22$ \\
$383283$ & $0.017$ & $0.52$ & $79$ & $180$ & $0.016\pm0.003$ & $30\pm21$ & $5.2\pm2.6$ & $29\pm7\phantom{0}$ & $3.5\pm0.7$ & $0.55\pm0.31$ & $16\pm10$ \\
$383318$ & $0.024$ & $0.57$ & $261$ & $250$ & $0.045\pm0.009$ & $47\pm33$ & $7.7\pm3.9$ & $24\pm6\phantom{0}$ & $9.9\pm2.0$ & $1.1\pm0.6$ & $26\pm16$ \\
$386286$ & $0.006$ & $0.51$ & $24$ & $66$ & $0.019\pm0.004$ & $19\pm13$ & $7.3\pm3.7$ & $25\pm6\phantom{0}$ & $4.2\pm0.8$ & $0.91\pm0.51$ & $22\pm14$ \\
$387687$ & $0.013$ & $0.47$ & $22$ & $130$ & $0.014\pm0.003$ & $22\pm15$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $3.2\pm0.6$ & $0.62\pm0.35$ & $17\pm10$ \\
$387690$ & $0.039$ & $0.12$ & $23$ & $390$ & $0.040\pm0.008$ & $42\pm30$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $8.9\pm1.8$ & $1.1\pm0.6$ & $20\pm13$ \\
$388451$ & $0.012$ & $0.41$ & $58$ & $130$ & $0.0095\pm0.0019$ & $27\pm19$ & $4.4\pm2.2$ & $32\pm8\phantom{0}$ & $2.1\pm0.4$ & $0.35\pm0.20$ & $11\pm7\phantom{0}$ \\
$388603$ & $0.017$ & $0.20$ & $29$ & $180$ & $0.011\pm0.002$ & $31\pm22$ & $5.5\pm2.8$ & $28\pm7\phantom{0}$ & $2.3\pm0.5$ & $0.36\pm0.20$ & $10\pm6\phantom{0}$ \\
$417392$ & $0.029$ & $0.44$ & $30$ & $290$ & $0.015\pm0.003$ & $31\pm22$ & $5.5\pm2.8$ & $28\pm7\phantom{0}$ & $3.4\pm0.7$ & $0.51\pm0.29$ & $14\pm9\phantom{0}$ \\
$417678$ & $0.039$ & $0.20$ & $31$ & $390$ & $0.27\pm0.05$ & $87\pm62$ & $28\pm14$ & $13\pm3\phantom{0}$ & $59\pm12$ & $4.1\pm2.3$ & $52\pm32$ \\
$422320$ & $0.031$ & $0.36$ & $72$ & $320$ & $0.018\pm0.004$ & $28\pm20$ & $7.1\pm3.6$ & $25\pm6\phantom{0}$ & $4.1\pm0.8$ & $0.67\pm0.38$ & $17\pm10$ \\
$422355$ & $0.028$ & $0.28$ & $16$ & $290$ & $0.010\pm0.002$ & $22\pm16$ & $6.0\pm3.0$ & $27\pm7\phantom{0}$ & $2.3\pm0.5$ & $0.45\pm0.25$ & $12\pm8\phantom{0}$ \\
$422359$ & $0.050$ & $0.28$ & $20$ & $490$ & $0.078\pm0.016$ & $61\pm43$ & $14\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $17\pm3\phantom{0}$ & $1.6\pm0.9$ & $28\pm17$ \\
$422366$ & $0.029$ & $0.19$ & $62$ & $290$ & $0.014\pm0.003$ & $31\pm22$ & $6.8\pm3.4$ & $26\pm6\phantom{0}$ & $3.2\pm0.6$ & $0.48\pm0.27$ & $12\pm8\phantom{0}$ \\
$422486$ & $0.026$ & $0.21$ & $76$ & $270$ & $0.033\pm0.007$ & $24\pm17$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $7.3\pm1.5$ & $1.3\pm0.7$ & $24\pm15$ \\
$463288$ & $0.025$ & $0.27$ & $474$ & $250$ & $0.068\pm0.014$ & $40\pm28$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $15\pm3\phantom{0}$ & $1.9\pm1.1$ & $32\pm20$ \\
$485529$ & $0.030$ & $0.12$ & $19$ & $300$ & $0.081\pm0.016$ & $35\pm25$ & $21\pm11$ & $14\pm4\phantom{0}$ & $18\pm4\phantom{0}$ & $2.5\pm1.4$ & $36\pm22$ \\
$485646$ & $0.006$ & $0.34$ & $28$ & $63$ & $0.032\pm0.006$ & $23\pm16$ & $12\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $7.0\pm1.4$ & $1.3\pm0.7$ & $26\pm16$ \\
$486782$ & $0.030$ & $0.24$ & $55$ & $300$ & $0.022\pm0.004$ & $26\pm18$ & $9.4\pm4.8$ & $22\pm5\phantom{0}$ & $4.9\pm1.0$ & $0.84\pm0.48$ & $18\pm11$ \\
$486834$ & $0.043$ & $0.47$ & $34$ & $430$ & $0.031\pm0.006$ & $40\pm28$ & $7.5\pm3.8$ & $24\pm6\phantom{0}$ & $6.9\pm1.4$ & $0.86\pm0.48$ & $21\pm13$ \\
$487027$ & $0.026$ & $0.53$ & $303$ & $270$ & $0.10\pm0.02$ & $41\pm29$ & $15\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $22\pm4\phantom{0}$ & $2.7\pm1.5$ & $47\pm29$ \\
$491457$ & $0.029$ & $0.29$ & $64$ & $300$ & $0.27\pm0.05$ & $70\pm50$ & $29\pm15$ & $12\pm3\phantom{0}$ & $61\pm12$ & $5.0\pm2.8$ & $61\pm38$ \\
$492414$ & $0.055$ & $0.40$ & $316$ & $530$ & $0.019\pm0.004$ & $30\pm22$ & $6.7\pm3.4$ & $26\pm6\phantom{0}$ & $4.1\pm0.8$ & $0.64\pm0.36$ & $16\pm10$ \\
$493811$ & $0.027$ & $0.14$ & $16$ & $280$ & $0.018\pm0.004$ & $29\pm21$ & $8.4\pm4.3$ & $23\pm6\phantom{0}$ & $4.0\pm0.8$ & $0.63\pm0.36$ & $15\pm9\phantom{0}$ \\
$504713$ & $0.054$ & $0.60$ & $53$ & $520$ & $0.059\pm0.012$ & $47\pm33$ & $8.7\pm4.4$ & $23\pm6\phantom{0}$ & $13\pm3\phantom{0}$ & $1.4\pm0.8$ & $32\pm20$ \\
$505979$ & $0.044$ & $0.39$ & $26$ & $430$ & $0.021\pm0.004$ & $33\pm23$ & $7.0\pm3.5$ & $25\pm6\phantom{0}$ & $4.6\pm0.9$ & $0.67\pm0.38$ & $17\pm11$ \\
$508414$ & $0.030$ & $0.65$ & $116$ & $310$ & $0.19\pm0.04$ & $63\pm44$ & $15\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $42\pm8\phantom{0}$ & $3.7\pm2.1$ & $64\pm40$ \\
$509516$ & $0.020$ & $0.45$ & $54$ & $200$ & $0.037\pm0.007$ & $38\pm27$ & $8.9\pm4.5$ & $22\pm6\phantom{0}$ & $8.2\pm1.6$ & $1.1\pm0.6$ & $24\pm15$ \\
$509557$ & $0.027$ & $0.12$ & $61$ & $270$ & $0.12\pm0.02$ & $46\pm33$ & $24\pm12$ & $14\pm3\phantom{0}$ & $26\pm5\phantom{0}$ & $2.9\pm1.6$ & $40\pm25$ \\
$511789$ & $0.034$ & $0.40$ & $56$ & $340$ & $0.018\pm0.004$ & $36\pm25$ & $5.8\pm2.9$ & $28\pm7\phantom{0}$ & $3.9\pm0.8$ & $0.53\pm0.30$ & $14\pm9\phantom{0}$ \\
$511867$ & $0.055$ & $0.14$ & $211$ & $530$ & $0.062\pm0.012$ & $53\pm38$ & $14\pm7\phantom{0}$ & $18\pm4\phantom{0}$ & $14\pm3\phantom{0}$ & $1.4\pm0.8$ & $24\pm15$ \\
$511921$ & $0.031$ & $0.29$ & $49$ & $310$ & $0.049\pm0.010$ & $40\pm29$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $11\pm2\phantom{0}$ & $1.3\pm0.8$ & $25\pm16$ \\
$513001$ & $0.041$ & $0.42$ & $26$ & $410$ & $0.067\pm0.013$ & $39\pm27$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $15\pm3\phantom{0}$ & $1.9\pm1.1$ & $34\pm21$ \\
$513066$ & $0.029$ & $0.14$ & $116$ & $300$ & $0.032\pm0.006$ & $29\pm21$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $7.1\pm1.4$ & $1.1\pm0.6$ & $21\pm13$ \\
$514260$ & $0.017$ & $0.42$ & $37$ & $170$ & $0.011\pm0.002$ & $23\pm17$ & $5.3\pm2.7$ & $29\pm7\phantom{0}$ & $2.5\pm0.5$ & $0.46\pm0.26$ & $13\pm8\phantom{0}$ \\
$517070$ & $0.051$ & $0.40$ & $56$ & $490$ & $0.015\pm0.003$ & $31\pm22$ & $5.7\pm2.9$ & $28\pm7\phantom{0}$ & $3.3\pm0.7$ & $0.50\pm0.28$ & $14\pm9\phantom{0}$ \\
$517167$ & $0.030$ & $0.10$ & $48$ & $300$ & $0.026\pm0.005$ & $31\pm22$ & $11\pm5\phantom{0}$ & $20\pm5\phantom{0}$ & $5.7\pm1.1$ & $0.86\pm0.49$ & $18\pm11$ \\
$517249$ & $0.028$ & $0.42$ & $134$ & $280$ & $0.025\pm0.005$ & $28\pm20$ & $8.2\pm4.1$ & $23\pm6\phantom{0}$ & $5.5\pm1.1$ & $0.89\pm0.50$ & $21\pm13$ \\
$517306$ & $0.030$ & $0.26$ & $104$ & $300$ & $0.028\pm0.006$ & $31\pm22$ & $9.9\pm5.0$ & $21\pm5\phantom{0}$ & $6.2\pm1.2$ & $0.93\pm0.53$ & $20\pm12$ \\
$517310$ & $0.035$ & $0.28$ & $17$ & $350$ & $0.094\pm0.019$ & $57\pm40$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $21\pm4\phantom{0}$ & $2.0\pm1.1$ & $33\pm21$ \\
$517594$ & $0.029$ & $0.60$ & $37$ & $290$ & $0.042\pm0.008$ & $34\pm24$ & $8.1\pm4.1$ & $23\pm6\phantom{0}$ & $9.2\pm1.8$ & $1.3\pm0.7$ & $30\pm19$ \\
$522166$ & $0.029$ & $0.20$ & $46$ & $290$ & $0.024\pm0.005$ & $29\pm20$ & $9.6\pm4.9$ & $21\pm5\phantom{0}$ & $5.2\pm1.0$ & $0.83\pm0.47$ & $18\pm11$ \\
$534654$ & $0.050$ & $0.04$ & $18$ & $490$ & $0.026\pm0.005$ & $30\pm21$ & $11\pm6\phantom{0}$ & $20\pm5\phantom{0}$ & $5.8\pm1.2$ & $0.90\pm0.51$ & $18\pm11$ \\
$534710$ & $0.027$ & $0.53$ & $44$ & $270$ & $0.030\pm0.006$ & $43\pm30$ & $6.5\pm3.3$ & $26\pm7\phantom{0}$ & $6.5\pm1.3$ & $0.78\pm0.44$ & $20\pm13$ \\
$534753$ & $0.029$ & $0.09$ & $71$ & $290$ & $0.11\pm0.02$ & $64\pm45$ & $20\pm10$ & $15\pm4\phantom{0}$ & $25\pm5\phantom{0}$ & $2.2\pm1.2$ & $33\pm20$ \\
$536626$ & $0.041$ & $0.46$ & $26$ & $400$ & $0.019\pm0.004$ & $33\pm23$ & $6.1\pm3.1$ & $27\pm7\phantom{0}$ & $4.3\pm0.9$ & $0.62\pm0.35$ & $17\pm10$ \\
$537367$ & $0.040$ & $0.09$ & $21$ & $400$ & $0.030\pm0.006$ & $41\pm29$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $6.7\pm1.3$ & $0.81\pm0.46$ & $17\pm10$ \\
$543752$ & $0.025$ & $0.66$ & $77$ & $260$ & $0.016\pm0.003$ & $24\pm17$ & $4.7\pm2.4$ & $31\pm8\phantom{0}$ & $3.5\pm0.7$ & $0.66\pm0.37$ & $20\pm12$ \\
$543769$ & $0.025$ & $0.63$ & $42$ & $250$ & $0.043\pm0.009$ & $31\pm22$ & $8.3\pm4.2$ & $23\pm6\phantom{0}$ & $9.4\pm1.9$ & $1.4\pm0.8$ & $33\pm21$ \\
$543812$ & $0.033$ & $0.42$ & $74$ & $330$ & $0.024\pm0.005$ & $29\pm20$ & $7.9\pm4.0$ & $24\pm6\phantom{0}$ & $5.4\pm1.1$ & $0.85\pm0.48$ & $20\pm12$ \\
$551192$ & $0.017$ & $0.20$ & $71$ & $180$ & $0.046\pm0.009$ & $39\pm27$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $10\pm2\phantom{0}$ & $1.3\pm0.7$ & $24\pm15$ \\
$551202$ & $0.016$ & $0.19$ & $265$ & $170$ & $0.096\pm0.019$ & $46\pm32$ & $20\pm10$ & $15\pm4\phantom{0}$ & $21\pm4\phantom{0}$ & $2.4\pm1.4$ & $36\pm22$ \\
$551350$ & $0.029$ & $0.76$ & $67$ & $290$ & $0.016\pm0.003$ & $25\pm18$ & $3.6\pm1.8$ & $35\pm9\phantom{0}$ & $3.5\pm0.7$ & $0.62\pm0.35$ & $22\pm14$ \\
$558887$ & $0.029$ & $0.40$ & $42$ & $290$ & $0.0098\pm0.0020$ & $30\pm21$ & $4.4\pm2.2$ & $32\pm8\phantom{0}$ & $2.2\pm0.4$ & $0.34\pm0.19$ & $11\pm7\phantom{0}$ \\
$561143$ & $0.035$ & $0.47$ & $249$ & $350$ & $0.10\pm0.02$ & $45\pm32$ & $16\pm8\phantom{0}$ & $17\pm4\phantom{0}$ & $22\pm4\phantom{0}$ & $2.5\pm1.4$ & $43\pm27$ \\
$567624$ & $0.026$ & $0.23$ & $95$ & $260$ & $0.021\pm0.004$ & $30\pm21$ & $8.4\pm4.3$ & $23\pm6\phantom{0}$ & $4.5\pm0.9$ & $0.70\pm0.40$ & $16\pm10$ \\
$567736$ & $0.025$ & $0.52$ & $111$ & $260$ & $0.061\pm0.012$ & $32\pm23$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $14\pm3\phantom{0}$ & $2.0\pm1.1$ & $38\pm23$ \\
$574200$ & $0.029$ & $0.71$ & $180$ & $290$ & $0.038\pm0.008$ & $49\pm35$ & $5.1\pm2.6$ & $30\pm7\phantom{0}$ & $8.3\pm1.7$ & $0.89\pm0.50$ & $26\pm16$ \\
$583637$ & $0.056$ & $0.16$ & $12$ & $540$ & $0.012\pm0.002$ & $27\pm19$ & $6.7\pm3.4$ & $26\pm6\phantom{0}$ & $2.7\pm0.5$ & $0.46\pm0.26$ & $12\pm7\phantom{0}$ \\
$585755$ & $0.040$ & $0.50$ & $10$ & $400$ & $0.025\pm0.005$ & $26\pm18$ & $7.8\pm3.9$ & $24\pm6\phantom{0}$ & $5.6\pm1.1$ & $0.96\pm0.54$ & $23\pm14$ \\
$592835$ & $0.052$ & $0.30$ & $126$ & $500$ & $0.066\pm0.013$ & $55\pm39$ & $13\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $15\pm3\phantom{0}$ & $1.4\pm0.8$ & $27\pm17$ \\
$593645$ & $0.005$ & $0.27$ & $59$ & $55$ & $0.016\pm0.003$ & $20\pm14$ & $8.2\pm4.1$ & $23\pm6\phantom{0}$ & $3.5\pm0.7$ & $0.72\pm0.41$ & $17\pm10$ \\
$595027$ & $0.042$ & $0.39$ & $27$ & $420$ & $0.032\pm0.006$ & $34\pm24$ & $9.0\pm4.6$ & $22\pm6\phantom{0}$ & $7.0\pm1.4$ & $0.99\pm0.56$ & $22\pm14$ \\
$600014$ & $0.028$ & $0.59$ & $54$ & $290$ & $0.033\pm0.007$ & $33\pm23$ & $7.3\pm3.7$ & $25\pm6\phantom{0}$ & $7.4\pm1.5$ & $1.1\pm0.6$ & $26\pm16$ \\
$600026$ & $0.051$ & $0.27$ & $63$ & $490$ & $0.053\pm0.011$ & $39\pm27$ & $13\pm7\phantom{0}$ & $18\pm5\phantom{0}$ & $12\pm2\phantom{0}$ & $1.5\pm0.8$ & $27\pm17$ \\
$600030$ & $0.028$ & $0.63$ & $68$ & $290$ & $0.21\pm0.04$ & $48\pm34$ & $19\pm10$ & $15\pm4\phantom{0}$ & $47\pm9\phantom{0}$ & $5.1\pm2.9$ & $78\pm48$ \\
$601395$ & $0.017$ & $0.06$ & $62$ & $180$ & $0.071\pm0.014$ & $34\pm24$ & $21\pm10$ & $15\pm4\phantom{0}$ & $16\pm3\phantom{0}$ & $2.2\pm1.2$ & $32\pm20$ \\
$609396$ & $0.018$ & $0.43$ & $144$ & $190$ & $1.5\pm0.3$ & $70\pm49$ & $78\pm39$ & $7.5\pm1.9$ & $320\pm65\phantom{0}$ & $27\pm15$ & $200\pm124$ \\
$609433$ & $0.018$ & $0.34$ & $39$ & $190$ & $0.014\pm0.003$ & $21\pm15$ & $7.0\pm3.5$ & $25\pm6\phantom{0}$ & $3.1\pm0.6$ & $0.62\pm0.35$ & $16\pm10$ \\
$610893$ & $0.020$ & $0.43$ & $13$ & $210$ & $0.026\pm0.005$ & $23\pm16$ & $9.2\pm4.6$ & $22\pm6\phantom{0}$ & $5.8\pm1.2$ & $1.1\pm0.6$ & $24\pm15$ \\
$610997$ & $0.020$ & $0.41$ & $82$ & $210$ & $0.024\pm0.005$ & $29\pm21$ & $8.0\pm4.0$ & $24\pm6\phantom{0}$ & $5.3\pm1.1$ & $0.84\pm0.48$ & $20\pm12$ \\
$617945$ & $0.028$ & $0.28$ & $19$ & $280$ & $0.014\pm0.003$ & $29\pm21$ & $6.4\pm3.2$ & $26\pm7\phantom{0}$ & $3.1\pm0.6$ & $0.50\pm0.28$ & $13\pm8\phantom{0}$ \\
$618116$ & $0.051$ & $0.20$ & $167$ & $500$ & $0.019\pm0.004$ & $43\pm30$ & $6.8\pm3.4$ & $26\pm6\phantom{0}$ & $4.1\pm0.8$ & $0.49\pm0.28$ & $12\pm8\phantom{0}$ \\
$618935$ & $0.034$ & $0.56$ & $110$ & $350$ & $0.044\pm0.009$ & $48\pm34$ & $7.7\pm3.9$ & $24\pm6\phantom{0}$ & $9.8\pm2.0$ & $1.1\pm0.6$ & $26\pm16$ \\
$619046$ & $0.035$ & $0.48$ & $13$ & $350$ & $0.011\pm0.002$ & $34\pm24$ & $3.9\pm2.0$ & $34\pm8\phantom{0}$ & $2.4\pm0.5$ & $0.34\pm0.19$ & $11\pm7\phantom{0}$ \\
$619095$ & $0.053$ & $0.37$ & $43$ & $510$ & $0.11\pm0.02$ & $49\pm35$ & $18\pm9\phantom{0}$ & $16\pm4\phantom{0}$ & $25\pm5\phantom{0}$ & $2.7\pm1.5$ & $42\pm26$ \\
$619098$ & $0.036$ & $0.20$ & $22$ & $360$ & $0.014\pm0.003$ & $28\pm20$ & $6.8\pm3.4$ & $26\pm6\phantom{0}$ & $3.0\pm0.6$ & $0.49\pm0.28$ & $13\pm8\phantom{0}$ \\
$619105$ & $0.026$ & $0.31$ & $137$ & $260$ & $0.023\pm0.005$ & $38\pm27$ & $7.4\pm3.7$ & $24\pm6\phantom{0}$ & $5.1\pm1.0$ & $0.65\pm0.37$ & $16\pm10$ \\
$620034$ & $0.043$ & $0.20$ & $27$ & $420$ & $0.034\pm0.007$ & $40\pm28$ & $10\pm5\phantom{0}$ & $21\pm5\phantom{0}$ & $7.4\pm1.5$ & $0.93\pm0.53$ & $19\pm12$ \\
$620087$ & $0.043$ & $0.41$ & $50$ & $430$ & $0.014\pm0.003$ & $41\pm29$ & $4.6\pm2.3$ & $31\pm8\phantom{0}$ & $3.0\pm0.6$ & $0.37\pm0.21$ & $12\pm7\phantom{0}$ \\
$620098$ & $0.028$ & $0.39$ & $51$ & $280$ & $0.020\pm0.004$ & $47\pm33$ & $5.6\pm2.8$ & $28\pm7\phantom{0}$ & $4.4\pm0.9$ & $0.48\pm0.27$ & $14\pm8\phantom{0}$ \\
$622394$ & $0.041$ & $0.34$ & $30$ & $410$ & $0.019\pm0.004$ & $28\pm19$ & $7.6\pm3.8$ & $24\pm6\phantom{0}$ & $4.3\pm0.9$ & $0.71\pm0.40$ & $17\pm11$ \\
$622744$ & $0.013$ & $0.36$ & $446$ & $140$ & $0.048\pm0.010$ & $36\pm26$ & $12\pm6\phantom{0}$ & $19\pm5\phantom{0}$ & $10\pm2\phantom{0}$ & $1.4\pm0.8$ & $27\pm17$ \\
$623620$ & $0.057$ & $0.31$ & $72$ & $540$ & $0.037\pm0.007$ & $47\pm33$ & $9.2\pm4.6$ & $22\pm6\phantom{0}$ & $8.1\pm1.6$ & $0.90\pm0.51$ & $20\pm12$ \\
$623726$ & $0.018$ & $0.70$ & $15$ & $180$ & $0.020\pm0.004$ & $20\pm14$ & $5.3\pm2.7$ & $29\pm7\phantom{0}$ & $4.3\pm0.9$ & $0.91\pm0.52$ & $26\pm16$ \\
\hline

